Census of the Local Universe (CLU) Narrow-Band Survey I: Galaxy Catalogs from Preliminary Fields

We present the Census of the Local Universe (CLU) narrow-band survey to search for emission-line (\ha) galaxies. CLU-\ha~has imaged $\approx$3$\pi$ of the sky (26,470~deg$^2$) with 4 narrow-band filters that probe a distance out to 200~Mpc. We have obtained spectroscopic follow-up for galaxy candidates in 14 preliminary fields (101.6~deg$^2$) to characterize the limits and completeness of the survey. In these preliminary fields, CLU can identify emission lines down to an \ha~flux limit of $10^{-14}$~$\rm{erg~s^{-1}~cm^{-2}}$ at 90\% completeness, and recovers 83\% (67\%) of the \ha~flux from catalogued galaxies in our search volume at the $\Sigma$=2.5 ($\Sigma$=5) color excess levels. The contamination from galaxies with no emission lines is 61\% (12\%) for $\Sigma$=2.5 ($\Sigma$=5). Also, in the regions of overlap between our preliminary fields and previous emission-line surveys, we recover the majority of the galaxies found in previous surveys and identify an additional $\approx$300 galaxies. In total, we find 90 galaxies with no previous distance information, several of which are interesting objects: 7 blue compact dwarfs, 1 green pea, and a Seyfert galaxy; we also identified a known planetary nebula. These objects show that the CLU-\ha~survey can be a discovery machine for objects in our own Galaxy and extreme galaxies out to intermediate redshifts. However, the majority of the CLU-\ha~galaxies identified in this work show properties consistent with normal star-forming galaxies. CLU-\ha~galaxies with new redshifts will be added to existing galaxy catalogs to focus the search for the electromagnetic counterpart to gravitational wave events.

==> tables/prelimfields.txt <==
\caption{The basic properties of the 14 preliminary fields analyzed here. The first three columns list the name and central coordinates of the 14 preliminary fields followed by the basic information of the four \ha~fitlers in each pointing. The information listed for the four \ha~filters are from left-to-right: the filter name, the observation date, the median and standard deviation 5$\sigma$ detection limits for the 11 chips in the pointing, the EW limit for the $\Sigma=2.5$ and $\Sigma=5$ limits set by the scatter in bright continuum sources as seen in the color-magnitude diagrams of Figures~\ref{fig:ha1cand}-\ref{fig:ha4cand}.} \\ 
